Geometry of Interaction for ZX-Diagrams

ZX-Calculus is a versatile graphical language for quantum computation equipped with an equational theory. Getting inspiration from Geometry of Interaction, in this paper we propose a token-machine-based asynchronous model of both pure ZX-Calculus and its extension to mixed processes. We also show how to connect this new semantics to the usual standard interpretation of ZX-diagrams. This model allows us to have a new look at what ZX-diagrams compute, and give a more local, operational view of the semantics of ZX-diagrams.

==> figures/IH-H-top-token/IH-H-top-token_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.425, -0.025) {};
		\node [style=none] (1)  at (-0.425, -0.525) {};
		\node [style=none] (2)  at (0.425, -0.025) {};
		\node [style=none] (3)  at (0.425, -0.525) {};
		\node [style=none] (4)  at (-0.3, -0.525) {};
		\node [style=none] (5)  at (-0.3, -0.775) {};
		\node [style=none] (6)  at (0.0, -0.275) {$D'$};
		\node [style=none] (7)  at (0.3, -0.525) {};
		\node [style=none] (8)  at (0.3, -0.775) {};
		\node [style=none] (9)  at (0.0, -0.65) {...};
		\node [style=none] (10)  at (0.0, 0.775) {};
		\node [style=none] (11)  at (0.0, -0.025) {};
		\node [style={{H box}}] (12)  at (0.0, 0.175) {};
		\node [style=dot] (13)  at (0.0, 0.525) {};
		\node [style=none, font={\scriptsize}, anchor=west] (14)  at (0.075, 0.525) {$\downarrow\! x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (2.center) to (3.center);
		\draw (2.center) to (0.center);
		\draw (4.center) to (5.center);
		\draw (7.center) to (8.center);
		\draw (10.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/IH-H-top-token/IH-H-top-token_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-0.425, -0.025) {};
		\node [style=none] (17)  at (-0.425, -0.525) {};
		\node [style=none] (18)  at (0.425, -0.025) {};
		\node [style=none] (19)  at (0.425, -0.525) {};
		\node [style=none] (20)  at (-0.3, -0.525) {};
		\node [style=none] (21)  at (-0.3, -0.775) {};
		\node [style=none] (22)  at (0.0, -0.275) {$D'$};
		\node [style=none] (23)  at (0.3, -0.525) {};
		\node [style=none] (24)  at (0.3, -0.775) {};
		\node [style=none] (25)  at (0.0, -0.65) {...};
		\node [style=none] (26)  at (0.0, 0.775) {};
		\node [style=none] (27)  at (0.0, -0.025) {};
		\node [style={{H box}}] (28)  at (0.0, 0.525) {};
		\node [style=dot] (29)  at (0.0, 0.175) {};
		\node [style=none, font={\scriptsize}, anchor=west] (30)  at (0.075, 0.175) {$\downarrow\! x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16.center) to (17.center);
		\draw (17.center) to (19.center);
		\draw (18.center) to (19.center);
		\draw (18.center) to (16.center);
		\draw (20.center) to (21.center);
		\draw (23.center) to (24.center);
		\draw (26.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/IH-H-top-token/IH-H-top-token_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (32)  at (-0.425, -0.025) {};
		\node [style=none] (33)  at (-0.425, -0.525) {};
		\node [style=none] (34)  at (0.425, -0.025) {};
		\node [style=none] (35)  at (0.425, -0.525) {};
		\node [style=none] (36)  at (-0.3, -0.525) {};
		\node [style=none] (37)  at (-0.3, -0.775) {};
		\node [style=none] (38)  at (-0.0, -0.275) {$D'$};
		\node [style=none] (39)  at (0.3, -0.525) {};
		\node [style=none] (40)  at (0.3, -0.775) {};
		\node [style=none] (41)  at (-0.0, -0.65) {...};
		\node [style=none] (42)  at (-0.0, 0.775) {};
		\node [style=none] (43)  at (-0.0, -0.025) {};
		\node [style={{H box}}] (44)  at (-0.0, 0.525) {};
		\node [style=dot] (45)  at (-0.0, 0.175) {};
		\node [style=none, font={\scriptsize}, anchor=west] (46)  at (0.075, 0.175) {$\downarrow\! \neg x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (32.center) to (33.center);
		\draw (33.center) to (35.center);
		\draw (34.center) to (35.center);
		\draw (34.center) to (32.center);
		\draw (36.center) to (37.center);
		\draw (39.center) to (40.center);
		\draw (42.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/IH-H-top-token/IH-H-top-token_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (48)  at (-0.425, 0.25) {};
		\node [style=none] (49)  at (-0.425, -0.25) {};
		\node [style=none] (50)  at (0.425, 0.25) {};
		\node [style=none] (51)  at (0.425, -0.25) {};
		\node [style=none] (52)  at (-0.3, -0.25) {};
		\node [style=none] (53)  at (-0.3, -0.625) {};
		\node [style=none] (54)  at (0.0, 0.0) {$D'$};
		\node [style=none] (55)  at (0.3, -0.25) {};
		\node [style=none] (56)  at (0.3, -0.625) {};
		\node [style=none] (57)  at (0.0, -0.375) {...};
		\node [style=none] (58)  at (0.0, 0.625) {};
		\node [style=none] (59)  at (0.0, 0.25) {};
		\node [style=dot] (60)  at (0.3, -0.425) {};
		\node [style=none, font={\scriptsize}, anchor=west] (61)  at (0.375, -0.425) {$\downarrow\! y_{m,q}$};
		\node [style=dot] (62)  at (-0.3, -0.425) {};
		\node [style=none, font={\scriptsize}, anchor=east] (63)  at (-0.375, -0.425) {$y_{1,q}\!\downarrow$};
		\node [style={{H box}}] (64)  at (0.0, 0.425) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (48.center) to (49.center);
		\draw (49.center) to (51.center);
		\draw (50.center) to (51.center);
		\draw (50.center) to (48.center);
		\draw (52.center) to (53.center);
		\draw (55.center) to (56.center);
		\draw (58.center) to (59.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/IH-H-top-token/IH-H-top-token_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (66)  at (-0.425, 0.25) {};
		\node [style=none] (67)  at (-0.425, -0.25) {};
		\node [style=none] (68)  at (0.425, 0.25) {};
		\node [style=none] (69)  at (0.425, -0.25) {};
		\node [style=none] (70)  at (-0.3, -0.25) {};
		\node [style=none] (71)  at (-0.3, -0.625) {};
		\node [style=none] (72)  at (0.0, 0.0) {$D'$};
		\node [style=none] (73)  at (0.3, -0.25) {};
		\node [style=none] (74)  at (0.3, -0.625) {};
		\node [style=none] (75)  at (0.0, -0.375) {...};
		\node [style=none] (76)  at (0.0, 0.625) {};
		\node [style=none] (77)  at (0.0, 0.25) {};
		\node [style=dot] (78)  at (0.3, -0.425) {};
		\node [style=none, font={\scriptsize}, anchor=west] (79)  at (0.375, -0.425) {$\downarrow\! y'_{m,q}$};
		\node [style=dot] (80)  at (-0.3, -0.425) {};
		\node [style=none, font={\scriptsize}, anchor=east] (81)  at (-0.375, -0.425) {$y'_{1,q}\!\downarrow$};
		\node [style={{H box}}] (82)  at (0.0, 0.425) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (66.center) to (67.center);
		\draw (67.center) to (69.center);
		\draw (68.center) to (69.center);
		\draw (68.center) to (66.center);
		\draw (70.center) to (71.center);
		\draw (73.center) to (74.center);
		\draw (76.center) to (77.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diode.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.375) {};
		\node [style=none] (1) at (0, -0.375) {};
		\node [style=none] (2) at (0, 0) {$\diode$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/h.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/loop.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (0.center) to (1.center);
		\draw [bend right=90, looseness=1.75] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rn-1-0-alpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, -0.25) {};
		\node [style=rlabel] (1) at (0.25, -0.25) {$\alpha$};
		\node [style=none] (2) at (0, 0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (3) at (0, 0.5) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/token-top.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=dot] (2) at (0, 0) {};
		\node [style=none, font={\scriptsize}, anchor=west] (3) at (0.15, 0) {$\uparrow x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

